CoSIFL: Collaborative Secure and Incentivized Federated Learning with Differential Privacy

Federated learning (FL) has emerged as a promising paradigm for collaborative model training while preserving data locality. However, it still faces challenges from malicious or compromised clients, as well as difficulties in incentivizing participants to contribute high-quality data under strict privacy requirements. Motivated by these considerations, we propose CoSIFL, a novel framework that integrates proactive alarming for robust security and local differential privacy (LDP) for inference attacks, together with a Stackelberg-based incentive scheme to encourage client participation and data sharing. Specifically, CoSIFL uses an active alarming mechanism and robust aggregation to defend against Byzantine and inference attacks, while a Tullock contest-inspired incentive module rewards honest clients for both data contributions and reliable alarm triggers. We formulate the interplay between the server and clients as a two-stage game: in the first stage, the server determines total rewards, selects participants, and fixes global iteration settings, whereas in the second stage, each client decides its mini-batch size, privacy noise scale, and alerting strategy. We prove that the server-client game admits a unique equilibrium, and analyze how clients' multi-dimensional attributes - such as non-IID degrees and privacy budgets - jointly affect system efficiency. Experimental results on standard benchmarks demonstrate that CoSIFL outperforms state-of-the-art solutions in improving model robustness and reducing total server costs, highlighting the effectiveness of our integrated design.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

